Correlation of velocity and density contributions to spectroscopic channel maps: Reality check on Kalberla et.al (2022)

The existence of magnetized turbulence in the interstellar HI is well accepted. A number of techniques to obtain turbulence spectrum and magnetic field direction and strength have been developed and successfully applied to HI spectroscopic data. To better separate the imprints of density and velocity fluctuations to the channel maps, a new theory-based technique, the Velocity Decomposition Algorithm (VDA,Yuen et.al 2021), has been created. The technique demonstrates that the intensity fluctuations are separated into a component pv that mostly arises from velocity fluctuations and pd that mostly arise from density fluctuations. The VDA helps to clarify the nature of the filamentary structure observed in channel maps. A recent publication (Kalberla et.al 2022,K22) claims that the application of VDA to HI4PI data provides negative correlation of pv and pd,which according to the authors invalidates the technique since it requires that pv and pd have zero correlation. However, the quantities pv and pd given by VDA are naturally orthogonal which can be trivially checked analytically or numerically. That means the correct application of the VDA to any data must provide zero correlation. This is the point that we clarify in this paper and search for the cause of the mistake in the application of the VDA in K22 that resulted in the erroneous conclusion. We prove analytically that by construction pv and pd are not correlated. We identify the likely mistake in the VDA expression that K22 used and reproduce their figures with the incorrect expression. We find that 14 out of 15 figures in K22 are invalid, and thus their criticism of the VDA is ill-founded and arises from their use of incorrect expressions. We conclude that the detrimental mistake that K22 made at their analysis completely invalidate their scientific claim that Y21 isnt compatible to observation.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
